Grounding Language for Transfer in Deep Reinforcement Learning

In this paper, we explore the utilization of natural language to drive transfer for reinforcement learning (RL). Despite the wide-spread application of deep RL techniques, learning generalized policy representations that work across domains remains a challenging problem. We demonstrate that textual descriptions of environments provide a compact intermediate channel to facilitate effective policy transfer. Specifically, by learning to ground the meaning of text to the dynamics of the environment such as transitions and rewards, an autonomous agent can effectively bootstrap policy learning on a new domain given its description. We employ a model-based RL approach consisting of a differentiable planning module, a model-free component and a factorized state representation to effectively use entity descriptions. Our model outperforms prior work on both transfer and multi-task scenarios in a variety of different environments. For instance, we achieve up to 14% and 11.5% absolute improvement over previously existing models in terms of average and initial rewards, respectively.

==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

